A search for the ultra high energy neutrinos with the low threshold phased array trigger system of the Askaryan Radio Array

The Askaryan Radio Array (ARA) is an in-ice ultra high energy (UHE, $>10$ PeV) neutrino experiment at the South Pole that aims to detect UHE neutrino-induced radio emission in ice. ARA consists of five independent stations each consisting of a cubical lattice of in-ice antenna clusters with a side length of $\sim$10 m buried at $\sim$200 m below the ice surface. The fifth station of ARA (A5) is special as this station has an additional central string, the phased array (PA), which provides an interferometric trigger that enables ARA to trigger on weak signals that are otherwise buried in noise. Leveraging the low threshold phased array trigger, ARA was the first radio neutrino experiment to demonstrate significant improvement in sensitivity to weak signals. In this contribution, we present initial results from a neutrino search combining information from both the traditional station antennas and the phased array antennas of the A5 station. We show the improved vertex reconstruction achieved with this approach, and leveraging this improvement, we expect to enhance the analysis efficiency beyond what has been achieved previously by ARA. This analysis is the paradigmatic representation of future neutrino searches with the next generation of in-ice neutrino experiments.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

